Computing controlled invariant sets for hybrid systems with applications to model-predictive control

In this paper, we develop a method for computing controlled invariant sets using Semidefinite Programming. We apply our method to the controller design problem for switching affine systems with polytopic safe sets. The task is reduced to a semidefinite programming problem by enforcing an invariance relation in the dual space of the geometric problem. The paper ends with an application to safety critical model predictive control.

==> config.yml <==
input_base: .
output_base: /home/blegat/gdrive
clients:
  - name: Official
    arguments:
      file:
        - 2018_ADHS-paper.pdf
    input:
      path_format: "{0}"
      parameters:
        - arg: file
    output:
      path_format: "Research benoit et raph/Final versions/Legat; Jungers; Tabuada_2018_Efficient computation of controlled invariant sets for Hybrid Systems.pdf"

